UVTomo-GAN: An adversarial learning based approach for unknown view X-ray tomographic reconstruction

Tomographic reconstruction recovers an unknown image given its projections from different angles. State-of-the-art methods addressing this problem assume the angles associated with the projections are known a-priori. Given this knowledge, the reconstruction process is straightforward as it can be formulated as a convex problem. Here, we tackle a more challenging setting: 1) the projection angles are unknown, 2) they are drawn from an unknown probability distribution. In this set-up our goal is to recover the image and the projection angle distribution using an unsupervised adversarial learning approach. For this purpose, we formulate the problem as a distribution matching between the real projection lines and the generated ones from the estimated image and projection distribution. This is then solved by reaching the equilibrium in a min-max game between a generator and a discriminator. Our novel contribution is to recover the unknown projection distribution and the image simultaneously using adversarial learning. To accommodate this, we use Gumbel-softmax approximation of samples from categorical distribution to approximate the generator's loss as a function of the unknown image and the projection distribution. Our approach can be generalized to different inverse problems. Our simulation results reveal the ability of our method in successfully recovering the image and the projection distribution in various settings.

==> figs/pdf_imgs/gt_pdf_body_sigma0.dat <==
x,y
1,0.00945
2,0.00895
3,0.00945
4,0.0101
5,0.0098
6,0.00975
7,0.011
8,0.01005
9,0.0096
10,0.01065
11,0.01175
12,0.01245
13,0.0119
14,0.0118
15,0.01285
16,0.0135
17,0.0132
18,0.01245
19,0.01385
20,0.01195
21,0.0139
22,0.01335
23,0.012
24,0.01385
25,0.01365
26,0.0134
27,0.01365
28,0.0124
29,0.0112
30,0.0104
31,0.01055
32,0.01085
33,0.0101
34,0.00915
35,0.00915
36,0.0106
37,0.0094
38,0.0098
39,0.00895
40,0.00845
41,0.00835
42,0.01005
43,0.00805
44,0.0093
45,0.0084
46,0.0103
47,0.0097
48,0.009
49,0.01075
50,0.01125
51,0.00985
52,0.0103
53,0.01035
54,0.0114
55,0.0093
56,0.01055
57,0.00895
58,0.0098
59,0.00805
60,0.0083
61,0.0079
62,0.0068
63,0.00665
64,0.00725
65,0.00735
66,0.0059
67,0.00615
68,0.0059
69,0.0071
70,0.00495
71,0.00555
72,0.00645
73,0.0064
74,0.007
75,0.00765
76,0.00665
77,0.00625
78,0.0074
79,0.0066
80,0.00925
81,0.0081
82,0.0073
83,0.00835
84,0.0086
85,0.00695
86,0.00745
87,0.00655
88,0.00585
89,0.0072
90,0.00645
91,0.0053
92,0.005
93,0.00485
94,0.00455
95,0.0032
96,0.00375
97,0.0037
98,0.0038
99,0.0038
100,0.0029
101,0.0028
102,0.0034
103,0.0031
104,0.003
105,0.0041
106,0.0041
107,0.00425
108,0.00555
109,0.00475
110,0.0065
111,0.00465
112,0.0064
113,0.0068
114,0.00665
115,0.00635
116,0.00745
117,0.00675
118,0.00755
119,0.00765
120,0.0081


==> figs/pdf_imgs/gt_pdf_body_snr1.dat <==
x,y
1,0.0053
2,0.0056
3,0.006
4,0.00545
5,0.0064
6,0.00655
7,0.00575
8,0.0064
9,0.0062
10,0.0066
11,0.00725
12,0.0066
13,0.00645
14,0.0068
15,0.00515
16,0.0078
17,0.0074
18,0.00835
19,0.00795
20,0.0076
21,0.00755
22,0.00745
23,0.0084
24,0.00805
25,0.00855
26,0.0083
27,0.00815
28,0.00795
29,0.00815
30,0.0089
31,0.0076
32,0.00815
33,0.0098
34,0.00875
35,0.00915
36,0.00775
37,0.00935
38,0.0093
39,0.0107
40,0.0094
41,0.011
42,0.0096
43,0.01
44,0.00895
45,0.0087
46,0.00945
47,0.00975
48,0.01015
49,0.0096
50,0.0097
51,0.01155
52,0.0104
53,0.01105
54,0.0105
55,0.0086
56,0.01115
57,0.0104
58,0.01015
59,0.0096
60,0.01055
61,0.01015
62,0.0099
63,0.01045
64,0.01125
65,0.0097
66,0.01005
67,0.01035
68,0.01145
69,0.00965
70,0.01035
71,0.0094
72,0.0105
73,0.0095
74,0.00865
75,0.0089
76,0.00885
77,0.0098
78,0.00935
79,0.0088
80,0.0105
81,0.0071
82,0.00945
83,0.00935
84,0.0099
85,0.00935
86,0.00795
87,0.00885
88,0.00895
89,0.0098
90,0.00825
91,0.0091
92,0.00955
93,0.008
94,0.0083
95,0.00735
96,0.00775
97,0.00865
98,0.00735
99,0.008
100,0.0067
101,0.00765
102,0.0086
103,0.007
104,0.0071
105,0.0071
106,0.0074
107,0.00715
108,0.00845
109,0.00545
110,0.00755
111,0.0062
112,0.00615
113,0.00555
114,0.00645
115,0.00515
116,0.00505
117,0.00535
118,0.00525
119,0.0054
120,0.0049


==> figs/pdf_imgs/gt_pdf_phantom_nonoise.dat <==
x,y
1,0.0085
2,0.0084
3,0.00695
4,0.0077
5,0.00625
6,0.0086
7,0.00655
8,0.00625
9,0.0071
10,0.0055
11,0.0062
12,0.00615
13,0.00645
14,0.00505
15,0.0062
16,0.0051
17,0.0059
18,0.0047
19,0.00405
20,0.00405
21,0.00435
22,0.00325
23,0.00305
24,0.0027
25,0.00365
26,0.0029
27,0.0028
28,0.0033
29,0.0027
30,0.00235
31,0.00245
32,0.00345
33,0.00215
34,0.00275
35,0.00275
36,0.00235
37,0.00255
38,0.0023
39,0.0025
40,0.00255
41,0.00305
42,0.00275
43,0.00305
44,0.0033
45,0.00325
46,0.0038
47,0.0038
48,0.00475
49,0.00395
50,0.005
51,0.0054
52,0.0044
53,0.00575
54,0.0054
55,0.0055
56,0.00715
57,0.0076
58,0.00675
59,0.00785
60,0.0078
61,0.0088
62,0.0099
63,0.0081
64,0.00795
65,0.0099
66,0.00925
67,0.0089
68,0.011
69,0.01105
70,0.012
71,0.01315
72,0.01215
73,0.0116
74,0.0113
75,0.01255
76,0.01415
77,0.01375
78,0.01315
79,0.0131
80,0.01465
81,0.013
82,0.0158
83,0.01285
84,0.0142
85,0.01385
86,0.01355
87,0.014
88,0.015
89,0.0129
90,0.01485
91,0.01265
92,0.01415
93,0.0136
94,0.01465
95,0.01455
96,0.01345
97,0.01225
98,0.01305
99,0.0129
100,0.0132
101,0.01325
102,0.0119
103,0.0122
104,0.01285
105,0.013
106,0.01085
107,0.01265
108,0.01135
109,0.01095
110,0.0104
111,0.0104
112,0.0102
113,0.01045
114,0.01075
115,0.01005
116,0.0098
117,0.00955
118,0.00945
119,0.0087
120,0.0076


==> figs/pdf_imgs/gt_pdf_phantom_snr1.dat <==
x,y
1,0.00945
2,0.00965
3,0.01005
4,0.0105
5,0.011
6,0.0109
7,0.0124
8,0.0114
9,0.01125
10,0.0124
11,0.014
12,0.01265
13,0.0131
14,0.01325
15,0.0138
16,0.0132
17,0.01275
18,0.0134
19,0.0115
20,0.0134
21,0.0128
22,0.0116
23,0.0133
24,0.01325
25,0.0128
26,0.01345
27,0.0123
28,0.0113
29,0.01035
30,0.01105
31,0.0116
32,0.0111
33,0.01035
34,0.011
35,0.0113
36,0.0117
37,0.01035
38,0.01
39,0.00995
40,0.01085
41,0.00905
42,0.00985
43,0.0095
44,0.0105
45,0.00925
46,0.0092
47,0.01
48,0.01015
49,0.00955
50,0.0091
51,0.0099
52,0.01045
53,0.00835
54,0.00955
55,0.00865
56,0.0089
57,0.00835
58,0.00845
59,0.0076
60,0.008
61,0.0071
62,0.00805
63,0.00805
64,0.0076
65,0.0071
66,0.00845
67,0.00595
68,0.0069
69,0.0074
70,0.00685
71,0.00775
72,0.0076
73,0.0069
74,0.00575
75,0.00705
76,0.0061
77,0.0084
78,0.00725
79,0.00595
80,0.0074
81,0.00685
82,0.00705
83,0.00635
84,0.0062
85,0.0057
86,0.0051
87,0.00625
88,0.00665
89,0.0056
90,0.00525
91,0.0053
92,0.0049
93,0.0046
94,0.00475
95,0.0052
96,0.00535
97,0.00355
98,0.004
99,0.00395
100,0.00405
101,0.00345
102,0.0036
103,0.0037
104,0.0042
105,0.00295
106,0.0043
107,0.00435
108,0.00305
109,0.0032
110,0.00475
111,0.00485
112,0.00415
113,0.0048
114,0.00495
115,0.00555
116,0.0059
117,0.0056
118,0.00665
119,0.00725
120,0.0077


==> figs/pdf_imgs/gt_pdf_skull_nonoise.dat <==
x,y
1,0.0085
2,0.0084
3,0.00695
4,0.0077
5,0.00625
6,0.0086
7,0.00655
8,0.00625
9,0.0071
10,0.0055
11,0.0062
12,0.00615
13,0.00645
14,0.00505
15,0.0062
16,0.0051
17,0.0059
18,0.0047
19,0.00405
20,0.00405
21,0.00435
22,0.00325
23,0.00305
24,0.0027
25,0.00365
26,0.0029
27,0.0028
28,0.0033
29,0.0027
30,0.00235
31,0.00245
32,0.00345
33,0.00215
34,0.00275
35,0.00275
36,0.00235
37,0.00255
38,0.0023
39,0.0025
40,0.00255
41,0.00305
42,0.00275
43,0.00305
44,0.0033
45,0.00325
46,0.0038
47,0.0038
48,0.00475
49,0.00395
50,0.005
51,0.0054
52,0.0044
53,0.00575
54,0.0054
55,0.0055
56,0.00715
57,0.0076
58,0.00675
59,0.00785
60,0.0078
61,0.0088
62,0.0099
63,0.0081
64,0.00795
65,0.0099
66,0.00925
67,0.0089
68,0.011
69,0.01105
70,0.012
71,0.01315
72,0.01215
73,0.0116
74,0.0113
75,0.01255
76,0.01415
77,0.01375
78,0.01315
79,0.0131
80,0.01465
81,0.013
82,0.0158
83,0.01285
84,0.0142
85,0.01385
86,0.01355
87,0.014
88,0.015
89,0.0129
90,0.01485
91,0.01265
92,0.01415
93,0.0136
94,0.01465
95,0.01455
96,0.01345
97,0.01225
98,0.01305
99,0.0129
100,0.0132
101,0.01325
102,0.0119
103,0.0122
104,0.01285
105,0.013
106,0.01085
107,0.01265
108,0.01135
109,0.01095
110,0.0104
111,0.0104
112,0.0102
113,0.01045
114,0.01075
115,0.01005
116,0.0098
117,0.00955
118,0.00945
119,0.0087
120,0.0076


==> figs/pdf_imgs/recon_pdf_body_sigma0.dat <==
x,y
1,0.009119327
2,0.009119402
3,0.009119391
4,0.01023149
5,0.01023156
6,0.01023151
7,0.01023161
8,0.01023161
9,0.01023163
10,0.01035128
11,0.01182467
12,0.01182479
13,0.01182475
14,0.01182483
15,0.01303236
16,0.01303242
17,0.01303226
18,0.01300779
19,0.01300693
20,0.01299362
21,0.01299344
22,0.01299348
23,0.01299345
24,0.01299351
25,0.01339519
26,0.01339527
27,0.01339524
28,0.01339515
29,0.01108264
30,0.01048399
31,0.01048397
32,0.01047735
33,0.01037858
34,0.00975221
35,0.009752131
36,0.009752065
37,0.009752043
38,0.009751835
39,0.009206231
40,0.008940907
41,0.008940998
42,0.008940961
43,0.008941035
44,0.008941074
45,0.008982398
46,0.008984468
47,0.008984489
48,0.008984561
49,0.0109544
50,0.01095436
51,0.01095438
52,0.01095313
53,0.009944854
54,0.00987667
55,0.009876653
56,0.009876694
57,0.009876586
58,0.009876535
59,0.007964256
60,0.007964256
61,0.006888913
62,0.006888913
63,0.006888922
64,0.006888939
65,0.006888902
66,0.006888932
67,0.006888915
68,0.006888913
69,0.005361084
70,0.005361049
71,0.005361059
72,0.006150146
73,0.006771544
74,0.006771556
75,0.00677155
76,0.006771556
77,0.006771524
78,0.006771536
79,0.007250865
80,0.008519468
81,0.008519521
82,0.008519557
83,0.008519608
84,0.008519566
85,0.008519514
86,0.006534819
87,0.00622402
88,0.006224022
89,0.006224002
90,0.005872998
91,0.005812958
92,0.005763293
93,0.004335554
94,0.003715846
95,0.003715842
96,0.003715841
97,0.003715858
98,0.003715853
99,0.003715851
100,0.003044531
101,0.003044529
102,0.003044528
103,0.003044529
104,0.003044535
105,0.003627804
106,0.004075878
107,0.004455043
108,0.00547065
109,0.005470697
110,0.005470677
111,0.005470703
112,0.00565092
113,0.006783949
114,0.006932958
115,0.006933011
116,0.006936629
117,0.006936675
118,0.008096077
119,0.008096086
120,0.008096131


==> figs/pdf_imgs/recon_pdf_body_snr1.dat <==
x,y
1,0.005133192
2,0.004306018
3,0.003470623
4,0.002860854
5,0.00713628
6,0.007136439
7,0.007135525
8,0.007135617
9,0.007135503
10,0.007135867
11,0.007135766
12,0.007135976
13,0.007136239
14,0.0071367
15,0.007230022
16,0.007360248
17,0.007451308
18,0.00767967
19,0.007949222
20,0.008061787
21,0.008274318
22,0.008418403
23,0.008572757
24,0.008619588
25,0.008875621
26,0.009010785
27,0.009186649
28,0.009186962
29,0.009187598
30,0.009187856
31,0.009187449
32,0.009187158
33,0.009187106
34,0.009186688
35,0.009187992
36,0.009187735
37,0.009188022
38,0.009188385
39,0.009329288
40,0.009509869
41,0.009600553
42,0.00964299
43,0.009798445
44,0.009847331
45,0.01001255
46,0.01002711
47,0.01009683
48,0.01011143
49,0.01012292
50,0.01012378
51,0.01012453
52,0.01012542
53,0.01012665
54,0.01012841
55,0.01012819
56,0.01012863
57,0.01012858
58,0.01012859
59,0.01012753
60,0.01012756
61,0.01012661
62,0.01011614
63,0.009695543
64,0.009694922
65,0.009694335
66,0.009693027
67,0.00968871
68,0.009688434
69,0.009532057
70,0.009385254
71,0.009148703
72,0.009112564
73,0.009048364
74,0.008993883
75,0.008927832
76,0.008814154
77,0.008795289
78,0.008697903
79,0.008693706
80,0.008691319
81,0.008689735
82,0.008679996
83,0.008547186
84,0.008494685
85,0.008310648
86,0.008193105
87,0.00802328
88,0.007889692
89,0.007888067
90,0.007512067
91,0.00735893
92,0.00735519
93,0.00734907
94,0.007344551
95,0.007342773
96,0.007342587
97,0.007342475
98,0.007342298
99,0.007342329
100,0.007342626
101,0.007353517
102,0.007456467
103,0.007610176
104,0.007701865
105,0.007702377
106,0.007753084
107,0.007823171
108,0.007823523
109,0.007823578
110,0.007823782
111,0.007824006
112,0.007554124
113,0.007050553
114,0.006847525
115,0.006616693
116,0.006307123
117,0.006272115
118,0.006271483
119,0.006270975
120,0.0058028


==> figs/pdf_imgs/recon_pdf_phantom_nonoise.dat <==
x,y
1,0.008966595
2,0.008052226
3,0.007509006
4,0.007975865
5,0.009423176
6,0.006882282
7,0.006270326
8,0.004738479
9,0.005007328
10,0.00461056
11,0.004894722
12,0.005977345
13,0.006280276
14,0.008168908
15,0.00841949
16,0.008749334
17,0.007989045
18,0.004769222
19,0.003707483
20,0.00306525
21,0.002811984
22,0.002668499
23,0.002396543
24,0.002243317
25,0.002190399
26,0.002105356
27,0.002006612
28,0.00203608
29,0.002020188
30,0.001948941
31,0.001994629
32,0.002240749
33,0.002336169
34,0.002490656
35,0.002604774
36,0.002601916
37,0.002737867
38,0.003015351
39,0.003160997
40,0.003548095
41,0.004066136
42,0.004601591
43,0.005013539
44,0.005773938
45,0.006068701
46,0.006650925
47,0.007849377
48,0.008474683
49,0.00926706
50,0.009267101
51,0.008895498
52,0.008416765
53,0.008416828
54,0.007953452
55,0.007953476
56,0.008844225
57,0.01044394
58,0.009990009
59,0.008215128
60,0.008215248
61,0.00821483
62,0.008009017
63,0.007498007
64,0.005845041
65,0.005845038
66,0.006575586
67,0.006886278
68,0.006646408
69,0.006646434
70,0.006659775
71,0.007244858
72,0.007817366
73,0.008892761
74,0.009334814
75,0.009698267
76,0.01085587
77,0.01091988
78,0.01142657
79,0.01174415
80,0.01286319
81,0.01374213
82,0.01712788
83,0.01479484
84,0.01223815
85,0.01223815
86,0.01409956
87,0.01447358
88,0.01447356
89,0.01560981
90,0.01533845
91,0.01493847
92,0.01328536
93,0.01328559
94,0.01417079
95,0.01534781
96,0.01376433
97,0.01360793
98,0.01431629
99,0.0143164
100,0.01213382
101,0.01089437
102,0.01103199
103,0.01164766
104,0.01286598
105,0.01255137
106,0.01102849
107,0.01115129
108,0.0114128
109,0.0117801
110,0.01113028
111,0.01143187
112,0.009923521
113,0.009924941
114,0.009744596
115,0.008034226
116,0.006787166
117,0.007125522
118,0.01091311
119,0.01502355
120,0.00767656


==> figs/pdf_imgs/recon_pdf_phantom_snr1.dat <==
x,y
1,0.01165652
2,0.01166661
3,0.01170527
4,0.01169032
5,0.01077964
6,0.01076692
7,0.01076454
8,0.01076869
9,0.01083215
10,0.01095519
11,0.01155476
12,0.01197407
13,0.01201784
14,0.01201882
15,0.01187985
16,0.01188451
17,0.01091382
18,0.01027603
19,0.009746051
20,0.009424932
21,0.009327912
22,0.009362023
23,0.00937763
24,0.009418938
25,0.009417427
26,0.009712945
27,0.009764048
28,0.01014745
29,0.01025895
30,0.01025724
31,0.01029633
32,0.01021685
33,0.009693733
34,0.009617436
35,0.009609753
36,0.009609194
37,0.009601256
38,0.009600215
39,0.009602454
40,0.009623316
41,0.009680225
42,0.009749626
43,0.009742307
44,0.009547782
45,0.008978656
46,0.00837323
47,0.007725946
48,0.007295539
49,0.007182507
50,0.007141536
51,0.007145021
52,0.007174098
53,0.007176904
54,0.007177359
55,0.007471396
56,0.007623425
57,0.007633738
58,0.007766652
59,0.01019869
60,0.01023503
61,0.01022266
62,0.01022272
63,0.01021734
64,0.01020244
65,0.008876098
66,0.008071101
67,0.008055758
68,0.008175718
69,0.008173853
70,0.008187463
71,0.008186316
72,0.008057092
73,0.008024061
74,0.00792575
75,0.007706292
76,0.007653338
77,0.007577194
78,0.007575427
79,0.007600354
80,0.00760213
81,0.007602219
82,0.007618041
83,0.007808926
84,0.008192992
85,0.008637832
86,0.008809036
87,0.008821392
88,0.008821355
89,0.008759766
90,0.008758607
91,0.008104586
92,0.007533922
93,0.007465576
94,0.007293184
95,0.006808001
96,0.006288643
97,0.00605466
98,0.005860695
99,0.005551603
100,0.005391333
101,0.005157991
102,0.004938628
103,0.004860186
104,0.004756403
105,0.00460262
106,0.004369228
107,0.004288716
108,0.004247081
109,0.004236555
110,0.004233173
111,0.004360554
112,0.004478524
113,0.004479417
114,0.004678087
115,0.005157548
116,0.005240479
117,0.005360353
118,0.005690711
119,0.006915453
120,0.006641455


==> figs/pdf_imgs/recon_pdf_skull_nonoise.dat <==
x,y
1,0.01081526
2,0.0108129
3,0.008114217
4,0.00797327
5,0.007973274
6,0.006719294
7,0.006505425
8,0.006811732
9,0.006572924
10,0.006395258
11,0.006233595
12,0.005912892
13,0.005554249
14,0.005556331
15,0.005562745
16,0.005146043
17,0.004698003
18,0.004174005
19,0.003806264
20,0.003364697
21,0.003070912
22,0.002854188
23,0.002786539
24,0.002690359
25,0.002542923
26,0.002455342
27,0.002424132
28,0.002423465
29,0.002418646
30,0.002413945
31,0.002431352
32,0.002425382
33,0.002414186
34,0.002409876
35,0.002564279
36,0.002731027
37,0.00286658
38,0.002940882
39,0.003118155
40,0.003237879
41,0.003268989
42,0.003455551
43,0.003738567
44,0.004012441
45,0.004294679
46,0.004538231
47,0.004969916
48,0.005264932
49,0.005475541
50,0.005633603
51,0.005760947
52,0.006049255
53,0.006546257
54,0.006726703
55,0.007654482
56,0.008564155
57,0.008677802
58,0.008801572
59,0.009362029
60,0.009760112
61,0.009760144
62,0.009760129
63,0.008746488
64,0.008556258
65,0.00841251
66,0.0081831
67,0.008183098
68,0.008275357
69,0.008687818
70,0.008864432
71,0.008864446
72,0.009093354
73,0.00941994
74,0.01016558
75,0.01016559
76,0.01054186
77,0.01232271
78,0.01231756
79,0.0119934
80,0.01230589
81,0.01365171
82,0.01454324
83,0.01511727
84,0.01511728
85,0.01511407
86,0.01505671
87,0.01505883
88,0.01538122
89,0.01529744
90,0.01517968
91,0.01512855
92,0.01506841
93,0.01506136
94,0.01442699
95,0.01270857
96,0.01270857
97,0.01270857
98,0.01211151
99,0.01215868
100,0.01350779
101,0.0135605
102,0.01149586
103,0.01071661
104,0.0107166
105,0.01089337
106,0.01112813
107,0.01157482
108,0.01156112
109,0.01115271
110,0.0110899
111,0.01106846
112,0.01099939
113,0.01101968
114,0.01135688
115,0.01175028
116,0.01308291
117,0.01207331
118,0.009481764
119,0.006747669
120,0.004325707


==> figs/viz_imgs/body_proj_clean_snr1.dat <==
x,y
1,0.09467576
2,0.1404343
3,0.2059662
4,0.2685231
5,0.3273914
6,0.3252864
7,0.248362
8,0.2452332
9,0.2162897
10,0.1705622
11,0.1800046
12,0.2009264
13,0.1981307
14,0.2084204
15,0.1833863
16,0.2134603
17,0.2296248
18,0.2264993
19,0.247808
20,0.2846769
21,0.3332005
22,0.3395546
23,0.3782304
24,0.4009331
25,0.4210433
26,0.4385799
27,0.4619413
28,0.4192546
29,0.3711715
30,0.3516768
31,0.3537922
32,0.3598566
33,0.3956485
34,0.4243798
35,0.4414152
36,0.4633342
37,0.4487038
38,0.4671195
39,0.4827004
40,0.4928022
41,0.5320076
42,0.5464395
43,0.5785903
44,0.5944623
45,0.5991274
46,0.5808478
47,0.580631
48,0.5444871
49,0.517248
50,0.4715454
51,0.450001
52,0.4357606
53,0.4015492
54,0.3271343
55,0.2267653
56,0.1989696
57,0.1957268
58,0.2104561
59,0.2219038
60,0.2497466
61,0.3173402
62,0.271349
63,0.1905084
64,0.1085666


==> figs/viz_imgs/body_proj_noisy_snr1.dat <==
x,y
1,0.0438081722393394
2,0.235074648402625
3,0.357203487094584
4,0.240164246493255
5,0.516995753880282
6,0.602517625043143
7,0.209919784977913
8,0.300400147322288
9,0.488109388790309
10,0.163130581143799
11,0.272721773905523
12,0.051088807726032
13,0.43354583894888
14,0.211927504574063
15,0.0199927985403788
16,0.13998661317146
17,0.311836995256254
18,0.191686166283253
19,0.371158824588298
20,0.390183492562464
21,0.465025222934577
22,0.0275686029420083
23,0.691210347652337
24,0.705055576457219
25,0.406112133831707
26,0.302226690519761
27,0.370621394447342
28,0.805587512557132
29,0.550703842507315
30,0.181812764816489
31,0.2860937797731
32,0.328958467129623
33,0.541844939137673
34,0.42768065052785
35,0.44553305082856
36,0.814048790446114
37,0.577474827916023
38,0.300150756412282
39,0.492904134947035
40,0.324982582537444
41,0.407381629060226
42,0.620154324376494
43,0.456087069243149
44,0.6252013215593
45,0.600499949044933
46,0.777127918282151
47,0.66258508295847
48,0.451992783515002
49,0.784013807491433
50,0.517589449595868
51,0.611279899561046
52,0.699201660668167
53,0.341913536006011
54,0.423054950456619
55,0.302833380935659
56,0.578873365844841
57,0.308581617614803
58,0.535008900892032
59,0.292404225652112
60,0.0452162163020326
61,0.512324711288822
62,0.16435701886557
63,0.193079949456555
64,-0.0710850509095881


==> figs/viz_imgs/phantom_proj_clean_snr1.dat <==
x,y
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0.6298878
12,0.4339986
13,0.4743706
14,0.5564677
15,0.5848508
16,0.4311833
17,0.61514
18,0.6713366
19,0.5936158
20,0.5805098
21,0.545749
22,0.4837582
23,0.4511445
24,0.4407575
25,0.3780471
26,0.4031318
27,0.4343312
28,0.4890129
29,0.5617214
30,0.6458902
31,0.6940784
32,0.8416421
33,0.8527679
34,0.8219087
35,0.7525572
36,0.7309076
37,0.6933867
38,0.6697001
39,0.6611831
40,0.6288856
41,0.5851833
42,0.5486007
43,0.5618838
44,0.6379836
45,0.5896112
46,0.6818473
47,0.6209024
48,0.6394136
49,0.59126
50,0.4885789
51,0.6551409
52,0.5862877
53,0.7072656
54,0.6800281
55,0.2189598
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0


==> figs/viz_imgs/phantom_proj_noisy_snr1.dat <==
x,y
1,-0.151616259902248
2,0.200890631073361
3,0.0286803339287602
4,-0.206989723067683
5,-0.0133617022551171
6,-0.139293612098286
7,0.19295879603007
8,0.167215774990126
9,-0.17160703155061
10,-0.190280030403678
11,0.398167775415746
12,0.19427476647784
13,0.514111918876611
14,0.529875285406083
15,0.358833156270417
16,0.269022569951018
17,0.751097077768799
18,0.20008443710249
19,0.185555449038625
20,0.236661847842967
21,0.587201206817371
22,0.562247080496373
23,0.416199700139991
24,0.348903518776235
25,0.358892015581959
26,0.785991657890155
27,0.368504890028719
28,0.484115076002319
29,0.351277517807997
30,0.591143278876316
31,0.47086880997044
32,0.396824130770682
33,1.03205434549912
34,0.525440944780722
35,0.372083510370579
36,-0.0136214751391861
37,0.733119916366421
38,0.576137575641732
39,0.309541708510596
40,0.717711846759318
41,0.629478804993937
42,0.880135150876249
43,0.294634574463482
44,0.553022576196242
45,0.393265875971282
46,0.642498571920391
47,0.602118303476306
48,0.263660116732984
49,0.359760847115309
50,0.638906711743089
51,0.424125797096315
52,0.421967314957248
53,0.858265967281942
54,0.43142472441819
55,0.0736887944027566
56,0.200126317480518
57,0.291574218818016
58,0.343000321068255
59,0.127604334662277
60,0.280689283898184
61,0.164585342301238
62,0.250391621157906
63,-0.0961315019653799
64,0.00699931529440631

